Rain regime segmentation of Sentinel-1 observation learning from NEXRAD collocations with Convolution Neural Networks

Remote sensing of rainfall events is critical for both operational and scientific needs, including for example weather forecasting, extreme flood mitigation, water cycle monitoring, etc. Ground-based weather radars, such as NOAA's Next-Generation Radar (NEXRAD), provide reflectivity and precipitation estimates of rainfall events. However, their observation range is limited to a few hundred kilometers, prompting the exploration of other remote sensing methods, particularly over the open ocean, that represents large areas not covered by land-based radars. Here we propose a deep learning approach to deliver a three-class segmentation of SAR observations in terms of rainfall regimes. SAR satellites deliver very high resolution observations with a global coverage. This seems particularly appealing to inform fine-scale rain-related patterns, such as those associated with convective cells with characteristic scales of a few kilometers. We demonstrate that a convolutional neural network trained on a collocated Sentinel-1/NEXRAD dataset clearly outperforms state-of-the-art filtering schemes such as the Koch's filters. Our results indicate high performance in segmenting precipitation regimes, delineated by thresholds at 24.7, 31.5, and 38.8 dBZ. Compared to current methods that rely on Koch's filters to draw binary rainfall maps, these multi-threshold learning-based models can provide rainfall estimation. They may be of interest in improving high-resolution SAR-derived wind fields, which are degraded by rainfall, and provide an additional tool for the study of rain cells.

==> IW_listing.txt <==
\textbf{Sentinel-1/NEXRAD training set}\\
S1A\_IW\_GRDH\_1SDV\_20180314T141554\_20180314T141619\_021012\_024147\_55B6\\
S1A\_IW\_GRDH\_1SDV\_20180321T140829\_20180321T140854\_021114\_02447B\_406E\\
S1A\_IW\_GRDH\_1SDV\_20180321T140854\_20180321T140919\_021114\_02447B\_B3E1\\
S1A\_IW\_GRDH\_1SDV\_20180330T000136\_20180330T000201\_021237\_024860\_9982\\
S1A\_IW\_GRDH\_1SDV\_20180424T110943\_20180424T111012\_021608\_0253EE\_902A\\
S1A\_IW\_GRDH\_1SDV\_20180505T230520\_20180505T230545\_021776\_025941\_B292\\
S1A\_IW\_GRDH\_1SDV\_20180517T230521\_20180517T230546\_021951\_025ED1\_72ED\\
S1A\_IW\_GRDH\_1SDV\_20180518T110944\_20180518T111013\_021958\_025F0B\_6C52\\
S1A\_IW\_GRDH\_1SDV\_20180522T231319\_20180522T231344\_022024\_026137\_3B70\\
S1A\_IW\_GRDH\_1SDV\_20180527T232109\_20180527T232134\_022097\_026389\_0C8C\\
S1A\_IW\_GRDH\_1SDV\_20180530T111014\_20180530T111039\_022133\_0264AC\_56F1\\
S1A\_IW\_GRDH\_1SDV\_20180619T100614\_20180619T100639\_022424\_026DBA\_5C15\\
S1A\_IW\_GRDH\_1SDV\_20180623T110947\_20180623T111016\_022483\_026F60\_0C97\\
S1A\_IW\_GRDH\_1SDV\_20180623T111016\_20180623T111041\_022483\_026F60\_34AA\\
S1A\_IW\_GRDH\_1SDV\_20180702T231906\_20180702T231931\_022622\_02736E\_4F32\\
S1A\_IW\_GRDH\_1SDV\_20180702T231931\_20180702T231956\_022622\_02736E\_EBCD\\
S1A\_IW\_GRDH\_1SDV\_20180702T231956\_20180702T232021\_022622\_02736E\_9BCC\\
S1A\_IW\_GRDH\_1SDV\_20180705T110947\_20180705T111016\_022658\_02747D\_2EA0\\
S1A\_IW\_GRDH\_1SDV\_20180717T110948\_20180717T111017\_022833\_0279CC\_523E\\
S1A\_IW\_GRDH\_1SDV\_20180721T231207\_20180721T231232\_022899\_027BD7\_AA5A\\
S1A\_IW\_GRDH\_1SDV\_20180802T231323\_20180802T231348\_023074\_028154\_A6B0\\
S1A\_IW\_GRDH\_1SDV\_20180802T231348\_20180802T231413\_023074\_028154\_10CB\\
S1A\_IW\_GRDH\_1SDV\_20180807T231908\_20180807T231933\_023147\_0283AB\_52C5\\
S1A\_IW\_GRDH\_1SDV\_20180807T231933\_20180807T231958\_023147\_0283AB\_8D41\\
S1A\_IW\_GRDH\_1SDV\_20180807T231958\_20180807T232023\_023147\_0283AB\_1E1E\\
S1A\_IW\_GRDH\_1SDV\_20180827T111854\_20180827T111924\_023431\_028CD2\_06E1\\
S1A\_IW\_GRDH\_1SDV\_20180831T232049\_20180831T232114\_023497\_028EE6\_0732\\
S1A\_IW\_GRDH\_1SDV\_20180831T232114\_20180831T232139\_023497\_028EE6\_B050\\
S1B\_IW\_GRDH\_1SDV\_20180315T020907\_20180315T020932\_010036\_012333\_1FDC\\
S1B\_IW\_GRDH\_1SDV\_20180407T200733\_20180407T200756\_010382\_012E74\_30A7\\
S1B\_IW\_GRDH\_1SDV\_20180517T161526\_20180517T161551\_010963\_01411F\_DB7A\\
S1B\_IW\_GRDH\_1SDV\_20180517T161551\_20180517T161616\_010963\_01411F\_C632\\
S1B\_IW\_GRDH\_1SDV\_20180529T161552\_20180529T161617\_011138\_0146D9\_245D\\
S1B\_IW\_GRDH\_1SDV\_20180618T200736\_20180618T200759\_011432\_014FFA\_69AC\\
S1B\_IW\_GRDH\_1SDV\_20180630T200708\_20180630T200737\_011607\_01556A\_0000\\
S1B\_IW\_GRDH\_1SDV\_20180630T200737\_20180630T200800\_011607\_01556A\_F4FE\\
S1B\_IW\_GRDH\_1SDV\_20180712T200709\_20180712T200738\_011782\_015AD6\_9A17\\
S1B\_IW\_GRDH\_1SDV\_20180712T200738\_20180712T200800\_011782\_015AD6\_5137\\
S1B\_IW\_GRDH\_1SDV\_20180805T200710\_20180805T200739\_012132\_016574\_5FCA\\

\\
\textbf{Sentinel-1/NEXRAD validation set}\\
S1A\_IW\_GRDH\_1SDV\_20180407T141619\_20180407T141644\_021362\_024C52\_6864\\
S1A\_IW\_GRDH\_1SDV\_20180424T111012\_20180424T111037\_021608\_0253EE\_0B67\\
S1A\_IW\_GRDH\_1SDV\_20180819T231909\_20180819T231934\_023322\_028958\_3BA5\\
S1A\_IW\_GRDH\_1SDV\_20180819T231959\_20180819T232024\_023322\_028958\_CAC2\\
S1A\_IW\_GRDH\_1SDV\_20180821T000144\_20180821T000209\_023337\_0289D2\_F4AD\\
S1B\_IW\_GRDH\_1SDV\_20180501T200734\_20180501T200756\_010732\_0139A7\_943D\\
S1B\_IW\_GRDH\_1SDV\_20180805T200739\_20180805T200802\_012132\_016574\_31B7\\

\\
\textbf{Sentinel-1/NEXRAD test set}\\
S1A\_IW\_GRDH\_1SDV\_20180321T140804\_20180321T140829\_021114\_02447B\_8C59\\
S1A\_IW\_GRDH\_1SDV\_20180503T231952\_20180503T232017\_021747\_02585E\_6F96\\
S1A\_IW\_GRDH\_1SDV\_20180517T000138\_20180517T000203\_021937\_025E63\_2C60\\
S1A\_IW\_GRDH\_1SDV\_20180729T110949\_20180729T111018\_023008\_027F54\_0CCE\\
S1A\_IW\_GRDH\_1SDV\_20180803T111853\_20180803T111922\_023081\_028190\_3D67\\
S1A\_IW\_GRDH\_1SDV\_20180819T231934\_20180819T231959\_023322\_028958\_FEF5\\
S1B\_IW\_GRDH\_1SDV\_20180606T200706\_20180606T200736\_011257\_014A93\_2C71\\

\\
\textbf{Sentinel-1/GLM test set}\\
S1A\_IW\_GRDH\_1SDV\_20190409T232729\_20190409T232754\_026720\_030004\_E353\\
S1A\_IW\_GRDH\_1SDV\_20190428T231908\_20190428T231933\_026997\_030A0D\_8D79\\
S1A\_IW\_GRDH\_1SDV\_20190430T230206\_20190430T230231\_027026\_030B18\_748B\\
S1A\_IW\_GRDH\_1SDV\_20190504T113833\_20190504T113901\_027077\_030CFD\_30F0\\
S1A\_IW\_GRDH\_1SDV\_20190515T105405\_20190515T105434\_027237\_031227\_41DA\\
S1A\_IW\_GRDH\_1SDV\_20190516T223307\_20190516T223336\_027259\_0312D3\_070A\\
S1A\_IW\_GRDH\_1SDV\_20190625T233233\_20190625T233258\_027843\_0324B1\_FA92\\
S1A\_IW\_GRDH\_1SDV\_20190625T233438\_20190625T233503\_027843\_0324B1\_F7B1\\
S1A\_IW\_GRDH\_1SDV\_20190625T233553\_20190625T233618\_027843\_0324B1\_F74C\\
S1A\_IW\_GRDH\_1SDV\_20190627T231911\_20190627T231936\_027872\_03258B\_3BD5\\
S1A\_IW\_GRDH\_1SDV\_20190707T110327\_20190707T110352\_028010\_0329C8\_0A65\\
S1A\_IW\_GRDH\_1SDV\_20190712T110954\_20190712T111023\_028083\_032BE7\_D04A\\
S1A\_IW\_GRDH\_1SDV\_20190712T111023\_20190712T111048\_028083\_032BE7\_31BA\\
S1A\_IW\_GRDH\_1SDV\_20190712T111048\_20190712T111113\_028083\_032BE7\_CE1A\\
S1A\_IW\_GRDH\_1SDV\_20190812T110656\_20190812T110725\_028535\_033A01\_495A\\
S1A\_IW\_GRDH\_1SDV\_20190812T233117\_20190812T233146\_028543\_033A4B\_6A5C\\
S1A\_IW\_GRDH\_1SDV\_20190817T111050\_20190817T111115\_028608\_033C73\_3C54\\
S1A\_IW\_GRDH\_1SDV\_20190818T224433\_20190818T224458\_028630\_033D3B\_8FEF\\
S1A\_IW\_GRDH\_1SDV\_20190819T105410\_20190819T105439\_028637\_033D7D\_A2C9\\
S1A\_IW\_GRDH\_1SDV\_20190823T225821\_20190823T225846\_028703\_033FC8\_4748\\
S1A\_IW\_GRDH\_1SDV\_20190824T110628\_20190824T110657\_028710\_03400A\_A132\\
S1A\_IW\_GRDH\_1SDV\_20190827T221926\_20190827T221951\_028761\_0341DA\_887D\\
S1A\_IW\_GRDH\_1SDV\_20190902T231036\_20190902T231101\_028849\_0344E3\_48F7\\
S1A\_IW\_GRDH\_1SDV\_20190902T231151\_20190902T231216\_028849\_0344E3\_1356\\
S1A\_IW\_GRDH\_1SDV\_20190905T233237\_20190905T233302\_028893\_03466F\_A517\\
S1A\_IW\_GRDH\_1SDV\_20190905T233352\_20190905T233417\_028893\_03466F\_26DC\\
S1A\_IW\_GRDH\_1SDV\_20190907T001632\_20190907T001657\_028908\_0346F0\_4766\\
S1A\_IW\_GRDH\_1SDV\_20190907T001657\_20190907T001722\_028908\_0346F0\_FAB3\\
S1A\_IW\_GRDH\_1SDV\_20191014T221812\_20191014T221837\_029461\_035A07\_806D\\
S1A\_IW\_GRDH\_1SDV\_20191014T221927\_20191014T221952\_029461\_035A07\_6A6C\\
S1A\_IW\_GRDH\_1SDV\_20191014T222042\_20191014T222107\_029461\_035A07\_065A\\
S1A\_IW\_GRDH\_1SDV\_20191014T222107\_20191014T222132\_029461\_035A07\_1231\\
S1A\_IW\_GRDH\_1SDV\_20191021T235350\_20191021T235419\_029564\_035D81\_8064\\
S1A\_IW\_GRDH\_1SDV\_20191023T220235\_20191023T220300\_029592\_035E81\_AC3D\\
S1A\_IW\_GRDH\_1SDV\_20191102T221102\_20191102T221127\_029738\_03638F\_38A1\\
S1A\_IW\_GRDH\_1SDV\_20191102T221127\_20191102T221152\_029738\_03638F\_38DC\\
S1A\_IW\_GRDH\_1SDV\_20191102T221152\_20191102T221214\_029738\_03638F\_FF6B\\
S1A\_IW\_GRDH\_1SDV\_20191118T214532\_20191118T214601\_029971\_036BBA\_B602\\
S1A\_IW\_GRDH\_1SDV\_20191203T220853\_20191203T220918\_030190\_037347\_27A2\\
S1A\_IW\_GRDH\_1SDV\_20191203T220918\_20191203T220943\_030190\_037347\_D8D0\\
S1A\_IW\_GRDH\_1SDV\_20191203T220943\_20191203T221008\_030190\_037347\_2B8E\\
S1A\_IW\_GRDH\_1SDV\_20191203T221033\_20191203T221058\_030190\_037347\_3C65\\
S1A\_IW\_GRDH\_1SDV\_20191225T222106\_20191225T222130\_030511\_037E70\_DA95\\
S1A\_IW\_GRDH\_1SDV\_20191230T223342\_20191230T223407\_030584\_0380E8\_897C\\
S1A\_IW\_GRDH\_1SDV\_20191230T223407\_20191230T223432\_030584\_0380E8\_8D2E\\
S1A\_IW\_GRDH\_1SDV\_20200302T225750\_20200302T225819\_031503\_03A0DE\_4187\\
S1A\_IW\_GRDH\_1SDV\_20200320T221006\_20200320T221031\_031765\_03A9F5\_FEFB\\
S1A\_IW\_GRDH\_1SDV\_20200401T111511\_20200401T111539\_031933\_03AFE1\_EAB7\\
S1A\_IW\_GRDH\_1SDV\_20200421T224235\_20200421T224300\_032232\_03BA74\_7EBE\\
S1A\_IW\_GRDH\_1SDV\_20200426T224901\_20200426T224930\_032305\_03BCF6\_B757\\
S1A\_IW\_GRDH\_1SDV\_20200426T224955\_20200426T225020\_032305\_03BCF6\_16DD\\
S1A\_IW\_GRDH\_1SDV\_20200426T225020\_20200426T225045\_032305\_03BCF6\_8D93\\
S1A\_IW\_GRDH\_1SDV\_20200510T113721\_20200510T113750\_032502\_03C39F\_EDEA\\
S1A\_IW\_GRDH\_1SDV\_20200510T113840\_20200510T113908\_032502\_03C39F\_5AB7\\
S1A\_IW\_GRDH\_1SDV\_20200512T234750\_20200512T234819\_032539\_03C4C4\_9BD7\\
S1A\_IW\_GRDH\_1SDV\_20200521T232557\_20200521T232622\_032670\_03C8AB\_1554\\
S1A\_IW\_GRDH\_1SDV\_20200521T232622\_20200521T232647\_032670\_03C8AB\_CCE9\\
S1A\_IW\_GRDH\_1SDV\_20200529T112923\_20200529T112952\_032779\_03CC06\_7C96\\
S1A\_IW\_GRDH\_1SDV\_20200610T113108\_20200610T113133\_032954\_03D130\_1429\\
S1A\_IW\_GRDH\_1SDV\_20200614T105413\_20200614T105442\_033012\_03D2E2\_F84A\\
S1A\_IW\_GRDH\_1SDV\_20200614T105442\_20200614T105507\_033012\_03D2E2\_0A5A\\
S1A\_IW\_GRDH\_1SDV\_20200614T105532\_20200614T105557\_033012\_03D2E2\_9CC3\\
S1A\_IW\_GRDH\_1SDV\_20200626T105533\_20200626T105558\_033187\_03D834\_E499\\
S1A\_IW\_GRDH\_1SDV\_20200626T232739\_20200626T232804\_033195\_03D86F\_BD3D\\
S1A\_IW\_GRDH\_1SDV\_20200629T112153\_20200629T112218\_033231\_03D995\_4EA8\\
S1A\_IW\_GRDH\_1SDV\_20200629T112218\_20200629T112243\_033231\_03D995\_2C5A\\
S1A\_IW\_GRDH\_1SDV\_20200703T001545\_20200703T001610\_033283\_03DB2E\_15E3\\
S1A\_IW\_GRDH\_1SDV\_20200713T110701\_20200713T110729\_033435\_03DFD3\_0FAA\\
S1A\_IW\_GRDH\_1SDV\_20200713T233215\_20200713T233240\_033443\_03E011\_9F9D\\
S1A\_IW\_GRDH\_1SDV\_20200713T233240\_20200713T233305\_033443\_03E011\_A5D7\\
S1A\_IW\_GRDH\_1SDV\_20200713T233305\_20200713T233330\_033443\_03E011\_D9B5\\
S1A\_IW\_GRDH\_1SDV\_20200713T233330\_20200713T233355\_033443\_03E011\_D885\\
S1A\_IW\_GRDH\_1SDV\_20200713T233355\_20200713T233420\_033443\_03E011\_6836\\
S1A\_IW\_GRDH\_1SDV\_20200718T111001\_20200718T111030\_033508\_03E201\_6B15\\
S1A\_IW\_GRDH\_1SDV\_20200718T111030\_20200718T111055\_033508\_03E201\_448A\\
S1A\_IW\_GRDH\_1SDV\_20200718T111055\_20200718T111120\_033508\_03E201\_3F6E\\
S1A\_IW\_GRDH\_1SDV\_20200720T105415\_20200720T105444\_033537\_03E2DE\_648A\\
S1A\_IW\_GRDH\_1SDV\_20200720T105444\_20200720T105509\_033537\_03E2DE\_30F4\\
S1A\_IW\_GRDH\_1SDV\_20200720T105509\_20200720T105534\_033537\_03E2DE\_1073\\
S1A\_IW\_GRDH\_1SDV\_20200720T105534\_20200720T105559\_033537\_03E2DE\_5868\\
S1A\_IW\_GRDH\_1SDV\_20200720T232601\_20200720T232626\_033545\_03E31A\_DB40\\
S1A\_IW\_GRDH\_1SDV\_20200720T232741\_20200720T232806\_033545\_03E31A\_D276\\
S1A\_IW\_GRDH\_1SDV\_20200722T230950\_20200722T231015\_033574\_03E410\_9D1C\\
S1A\_IW\_GRDH\_1SDV\_20200723T221138\_20200723T221214\_033588\_03E480\_DAD4\\
S1A\_IW\_GRDH\_1SDV\_20200724T102209\_20200724T102234\_033595\_03E4BF\_003B\\
S1A\_IW\_GRDH\_1SDV\_20200724T102234\_20200724T102259\_033595\_03E4BF\_471F\\
S1A\_IW\_GRDH\_1SDV\_20200725T110216\_20200725T110245\_033610\_03E532\_691A\\
S1A\_IW\_GRDH\_1SDV\_20200725T110245\_20200725T110310\_033610\_03E532\_E99F\\
S1A\_IW\_GRDH\_1SDV\_20200725T110633\_20200725T110702\_033610\_03E533\_D8E9\\
S1A\_IW\_GRDH\_1SDV\_20200727T232035\_20200727T232100\_033647\_03E64B\_DAE6\\
S1A\_IW\_GRDH\_1SDV\_20200727T232100\_20200727T232125\_033647\_03E64B\_FA2C\\
S1A\_IW\_GRDH\_1SDV\_20200728T221841\_20200728T221906\_033661\_03E6BD\_D154\\
S1A\_IW\_GRDH\_1SDV\_20200801T105416\_20200801T105445\_033712\_03E842\_0836\\
S1A\_IW\_GRDH\_1SDV\_20200801T105445\_20200801T105510\_033712\_03E842\_575E\\
S1A\_IW\_GRDH\_1SDV\_20200803T231311\_20200803T231336\_033749\_03E964\_12AB\\
S1A\_IW\_GRDH\_1SDV\_20200803T231336\_20200803T231401\_033749\_03E964\_6BAD\\
S1A\_IW\_GRDH\_1SDV\_20200803T231401\_20200803T231426\_033749\_03E964\_081A\\
S1A\_IW\_GRDH\_1SDV\_20200804T111720\_20200804T111745\_033756\_03E99C\_8D79\\
S1A\_IW\_GRDH\_1SDV\_20200804T111745\_20200804T111810\_033756\_03E99C\_5112\\
S1A\_IW\_GRDH\_1SDV\_20200815T000522\_20200815T000547\_033910\_03EEEB\_BB69\\
S1A\_IW\_GRDH\_1SDV\_20200816T125817\_20200816T125842\_033932\_03EFB9\_B238\\
S1A\_IW\_GRDH\_1SDV\_20200818T233652\_20200818T233717\_033968\_03F10E\_5315\\
S1A\_IW\_GRDH\_1SDV\_20200819T224058\_20200819T224127\_033982\_03F188\_15FE\\
S1A\_IW\_GRDH\_1SDV\_20200819T224152\_20200819T224217\_033982\_03F188\_9671\\
S1A\_IW\_GRDH\_1SDV\_20200820T232011\_20200820T232036\_033997\_03F203\_DA96\\
S1A\_IW\_GRDH\_1SDV\_20200820T232036\_20200820T232101\_033997\_03F203\_3185\\
S1A\_IW\_GRDH\_1SDV\_20200821T112756\_20200821T112824\_034004\_03F24C\_8774\\
S1A\_IW\_GRDH\_1SDV\_20200821T221817\_20200821T221842\_034011\_03F28D\_B516\\
S1A\_IW\_GRDH\_1SDV\_20200825T232423\_20200825T232448\_034070\_03F49A\_DA0B\\
S1A\_IW\_GRDH\_1SDV\_20200825T232448\_20200825T232513\_034070\_03F49A\_8932\\
S1A\_IW\_GRDH\_1SDV\_20200825T232603\_20200825T232628\_034070\_03F49A\_C21A\\
S1A\_IW\_GRDH\_1SDV\_20200825T232653\_20200825T232718\_034070\_03F49A\_78CB\\
S1A\_IW\_GRDH\_1SDV\_20200827T000933\_20200827T000958\_034085\_03F518\_06D5\\
S1A\_IW\_GRDH\_1SDV\_20200827T000958\_20200827T001023\_034085\_03F518\_A4BE\\
S1A\_IW\_GRDH\_1SDV\_20200829T225759\_20200829T225828\_034128\_03F6AB\_67C9\\
S1A\_IW\_GRDH\_1SDV\_20200829T225828\_20200829T225853\_034128\_03F6AB\_4D23\\
S1A\_IW\_GRDH\_1SDV\_20200830T220125\_20200830T220150\_034142\_03F731\_FB95\\
S1A\_IW\_GRDH\_1SDV\_20200830T220150\_20200830T220215\_034142\_03F731\_AB13\\
S1A\_IW\_GRDH\_1SDV\_20200830T233653\_20200830T233718\_034143\_03F738\_2A9B\\
S1A\_IW\_GRDH\_1SDV\_20200901T231807\_20200901T231832\_034172\_03F830\_F716\\
S1A\_IW\_GRDH\_1SDV\_20200901T231832\_20200901T231857\_034172\_03F830\_AB8C\\
S1A\_IW\_GRDH\_1SDV\_20200911T233604\_20200911T233629\_034318\_03FD58\_EE91\\
S1A\_IW\_GRDH\_1SDV\_20200911T233629\_20200911T233654\_034318\_03FD58\_9261\\
S1A\_IW\_GRDH\_1SDV\_20200911T233654\_20200911T233719\_034318\_03FD58\_000A\\
S1A\_IW\_GRDH\_1SDV\_20200913T122414\_20200913T122443\_034340\_03FE19\_B77A\\
S1A\_IW\_GRDH\_1SDV\_20200913T122443\_20200913T122508\_034340\_03FE19\_F489\\
S1A\_IW\_GRDH\_1SDV\_20200919T113728\_20200919T113757\_034427\_040131\_4EA8\\
S1A\_IW\_GRDH\_1SDV\_20200919T113847\_20200919T113915\_034427\_040131\_1EAA\\
S1A\_IW\_GRDH\_1SDV\_20200920T000959\_20200920T001024\_034435\_040179\_2656\\
S1A\_IW\_GRDH\_1SDV\_20200920T231223\_20200920T231248\_034449\_0401FD\_2C61\\
S1A\_IW\_GRDH\_1SDV\_20200925T232038\_20200925T232103\_034522\_04047B\_2494\\
S1A\_IW\_GRDH\_1SDV\_20200930T105602\_20200930T105627\_034587\_0406D1\_33F6\\
S1A\_IW\_GRDH\_1SDV\_20201001T113555\_20201001T113625\_034602\_040752\_7F08\\
S1A\_IW\_GRDH\_1SDV\_20201005T233244\_20201005T233309\_034668\_0409B0\_85EA\\
S1A\_IW\_GRDH\_1SDV\_20201005T233309\_20201005T233334\_034668\_0409B0\_A734\\
S1A\_IW\_GRDH\_1SDV\_20201005T233449\_20201005T233514\_034668\_0409B0\_5727\\
S1A\_IW\_GRDH\_1SDV\_20201007T001615\_20201007T001640\_034683\_040A31\_101E\\
S1A\_IW\_GRDH\_1SDV\_20201007T231718\_20201007T231743\_034697\_040A9E\_6CB9\\
S1A\_IW\_GRDH\_1SDV\_20201029T233219\_20201029T233244\_035018\_0415C7\_316B\\
S1A\_IW\_GRDH\_1SDV\_20201029T233244\_20201029T233309\_035018\_0415C7\_F467\\
S1A\_IW\_GRDH\_1SDV\_20201029T233359\_20201029T233424\_035018\_0415C7\_1DE0\\
S1A\_IW\_GRDH\_1SDV\_20201029T233424\_20201029T233449\_035018\_0415C7\_470C\\
S1A\_IW\_GRDH\_1SDV\_20201029T233449\_20201029T233514\_035018\_0415C7\_8AF7\\
S1A\_IW\_GRDH\_1SDV\_20201102T212949\_20201102T213018\_035075\_0417BA\_795A\\
S1A\_IW\_GRDH\_1SDV\_20201103T234111\_20201103T234136\_035091\_04184A\_95D6\\
S1A\_IW\_GRDH\_1SDV\_20201103T234251\_20201103T234316\_035091\_04184A\_9E07\\
S1A\_IW\_GRDH\_1SDV\_20201107T000909\_20201107T000934\_035135\_0419C8\_13E4\\
S1A\_IW\_GRDH\_1SDV\_20201107T000934\_20201107T000959\_035135\_0419C8\_EC72\\
S1A\_IW\_GRDH\_1SDV\_20201112T232103\_20201112T232128\_035222\_041CD6\_64DA\\
S1A\_IW\_GRDH\_1SDV\_20210109T220030\_20210109T220059\_036067\_043A2C\_25E7\\
S1A\_IW\_GRDH\_1SDV\_20210109T220059\_20210109T220124\_036067\_043A2C\_51A3\\
S1A\_IW\_GRDH\_1SDV\_20210109T220124\_20210109T220149\_036067\_043A2C\_3C8F\\
S1A\_IW\_GRDH\_1SDV\_20210109T220149\_20210109T220214\_036067\_043A2C\_7690\\
S1A\_IW\_GRDH\_1SDV\_20210202T220029\_20210202T220058\_036417\_044658\_F73A\\
S1A\_IW\_GRDH\_1SDV\_20210211T231310\_20210211T231335\_036549\_044ADC\_584D\\
S1A\_IW\_GRDH\_1SDV\_20210216T232009\_20210216T232034\_036622\_044D69\_18DE\\
S1A\_IW\_GRDH\_1SDV\_20210301T222528\_20210301T222553\_036811\_045402\_AEBC\\
S1A\_IW\_GRDH\_1SDV\_20210411T223347\_20210411T223412\_037409\_0468B8\_7BCD\\
S1A\_IW\_GRDH\_1SDV\_20210421T225001\_20210421T225026\_037555\_046DD4\_58F7\\
S1A\_IW\_GRDH\_1SDV\_20210421T225026\_20210421T225051\_037555\_046DD4\_9D1F\\
S1A\_IW\_GRDH\_1SDV\_20210505T223348\_20210505T223413\_037759\_0474D7\_D102\\
S1A\_IW\_GRDH\_1SDV\_20210618T000018\_20210618T000043\_038387\_0487AA\_50C9\\
S1A\_IW\_GRDH\_1SDV\_20210622T223416\_20210622T223441\_038459\_0489C4\_0318\\
S1A\_IW\_GRDH\_1SDV\_20210622T223441\_20210622T223506\_038459\_0489C4\_E183\\
S1B\_IW\_GRDH\_1SDV\_20190322T105024\_20190322T105037\_015466\_01CF85\_8090\\
S1B\_IW\_GRDH\_1SDV\_20190415T104845\_20190415T104910\_015816\_01DB20\_48FA\\
S1B\_IW\_GRDH\_1SDV\_20190621T104125\_20190621T104150\_016793\_01F9AA\_086D\\
S1B\_IW\_GRDH\_1SDV\_20190904T110754\_20190904T110819\_017887\_021A9D\_C88A\\
S1B\_IW\_GRDH\_1SDV\_20190904T110819\_20190904T110844\_017887\_021A9D\_6B7E\\
S1B\_IW\_GRDH\_1SDV\_20190904T110934\_20190904T110959\_017887\_021A9D\_64B5\\
S1B\_IW\_GRDH\_1SDV\_20191028T194009\_20191028T194034\_018680\_023351\_A2EC\\
S1B\_IW\_GRDH\_1SDV\_20191028T194034\_20191028T194059\_018680\_023351\_A226\\
S1B\_IW\_GRDH\_1SDV\_20191028T194059\_20191028T194124\_018680\_023351\_5FC6\\
S1B\_IW\_GRDH\_1SDV\_20191028T194124\_20191028T194143\_018680\_023351\_DE03\\
S1B\_IW\_GRDH\_1SDV\_20191124T104106\_20191124T104131\_019068\_023FC2\_E121\\
S1B\_IW\_GRDH\_1SDV\_20191215T101538\_20191215T101603\_019374\_02498B\_DCB8\\
S1B\_IW\_GRDH\_1SDV\_20191215T101603\_20191215T101628\_019374\_02498B\_34CF\\
S1B\_IW\_GRDH\_1SDV\_20191215T101628\_20191215T101653\_019374\_02498B\_2484\\
S1B\_IW\_GRDH\_1SDV\_20191215T101653\_20191215T101718\_019374\_02498B\_4E28\\
S1B\_IW\_GRDH\_1SDV\_20191215T101718\_20191215T101741\_019374\_02498B\_B69B\\
S1B\_IW\_GRDH\_1SDV\_20191215T194008\_20191215T194033\_019380\_0249B9\_4D64\\
S1B\_IW\_GRDH\_1SDV\_20191215T194058\_20191215T194123\_019380\_0249B9\_C51A\\
S1B\_IW\_GRDH\_1SDV\_20200104T104941\_20200104T105018\_019666\_0252BB\_878D\\
S1B\_IW\_GRDH\_1SDV\_20200507T101538\_20200507T101603\_021474\_028C63\_357B\\
S1B\_IW\_GRDH\_1SDV\_20200507T101628\_20200507T101653\_021474\_028C63\_DDFA\\
S1B\_IW\_GRDH\_1SDV\_20200507T101653\_20200507T101718\_021474\_028C63\_F411\\
S1B\_IW\_GRDH\_1SDV\_20200802T231913\_20200802T231938\_022751\_02B2DB\_83B3\\
S1B\_IW\_GRDH\_1SDV\_20200802T231938\_20200802T232003\_022751\_02B2DB\_C093\\
S1B\_IW\_GRDH\_1SDV\_20200802T232003\_20200802T232034\_022751\_02B2DB\_1D09\\

